GenCodeSearchNet: A Benchmark Test Suite for Evaluating Generalization in Programming Language Understanding

Language models can serve as a valuable tool for software developers to increase productivity. Large generative models can be used for code generation and code completion, while smaller encoder-only models are capable of performing code search tasks using natural language queries.These capabilities are heavily influenced by the quality and diversity of the available training data. Source code datasets used for training usually focus on the most popular languages and testing is mostly conducted on the same distributions, often overlooking low-resource programming languages. Motivated by the NLP generalization taxonomy proposed by Hupkes et.\,al., we propose a new benchmark dataset called GenCodeSearchNet (GeCS) which builds upon existing natural language code search datasets to systemically evaluate the programming language understanding generalization capabilities of language models. As part of the full dataset, we introduce a new, manually curated subset StatCodeSearch that focuses on R, a popular but so far underrepresented programming language that is often used by researchers outside the field of computer science. For evaluation and comparison, we collect several baseline results using fine-tuned BERT-style models and GPT-style large language models in a zero-shot setting.

==> benchmark_toc.txt <==
GenBench Submission: https://genbench.org/
Workshop at EMNLP 2023, Dec 6-10
Motivation paper: https://arxiv.org/pdf/2210.03050.pdf - authors from high level universities and research labs
Selected works are integrated into new benchmark with leaderboards

"Generalisation Capabilities of LMs with code-comment pairs"

Workshop CFP: https://genbench.org/workshop/
Paper: https://arxiv.org/pdf/2210.03050.pdf
Github: https://github.com/GenBench/genbench_cbt
Source of repurposed datasets: https://github.com/microsoft/CodeXGLUE

Phase 1 (until aug 1st):
Andor: Introduction, Related Work
Florian: help with benchmark integration

Phase 1 Dataset creation:
Andor, Fabian: CodeSearchNet datasets
Andor, Abdel, Florian: R data

Phase 2 (until sept 1st):
Andor, Fabian : snmall models
Abdel : large models, think about second large model (smaller but code focused)
Florian : visualization
Andor, Abdel: Discussion 


Refer some source journals from R source codes: 'Emotion', 'Behavior Research Methods', 'review of cognitive linguistics', 'Experimental Brain Research', 'Economics Letters', 'Biological Conservation', 'Fisheries Research'

Discard code duplications

Measure distribution distance between R and train set COMMENTS - BERT score

optinal: test around with codesearch net adv number of negativ samples (1x, 2x, 3x)

HANDPICK OR AUTOMATED FULL SET FOR R?
Make some analysis (test on models)

Fabians idea:
In the logits based ranking, instead of taking of taking the logit of the true class / or the argmax during predicition, use the difference between logits for either the ranking - and/or formulate a new loss based on this
